Multiwinner Voting with Spatial Preferences under Incomplete Information

In multiwinner elections with many candidates, as in participatory budgeting or large-scale recommendation, voters cannot plausibly evaluate every candidate, yet standard proportional-fairness guarantees such as EJR+ are stated for fully specified approval ballots. We ask whether strong proportional representation can still be guaranteed while eliciting only a little from each voter. We study this in a spatial model, the Axis-aligned Random Rectangle Voter (ARRV) model, in which candidates occupy a $d$-dimensional issue space and each voter approves an axis-aligned hyper-rectangle: a tolerance interval on every issue. Preferences are revealed only through Planar queries, each comparing a voter's tolerance to a candidate on a single issue. We give an algorithm returning an EJR+ committee for any distribution over rectangular preferences, using only $\mathcal{O}(d\log dk)$ Planar queries per voter in expectation given a sufficiently large electorate, independent of the number of candidates $m$, where $d$ is the number of issues and $k$ the committee size. The algorithm rests on a dimension-agnostic verify-or-fallback framework whose query cost is governed by two properties supplied by interchangeable modules. We describe such modules, yielding end-to-end guarantees for known, unknown, and smooth distributions.

==> bucketing_ddim_paper.tikz <==
\begin{tikzpicture}[xscale=1.3, yscale=1.1]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (10, 1) {};
		\node [style=none] (2) at (10, 7.5) {};
		\node [style=none] (3) at (0, 7.5) {};
		\node [style=none] (30) at (1.5, 1) {};
		\node [style=none] (31) at (1.5, 7.5) {};
		\node [style=none] (32) at (3.5, 1) {};
		\node [style=none] (33) at (3.5, 7.5) {};
		\node [style=none] (34) at (5, 1) {};
		\node [style=none] (35) at (5, 7.5) {};
		\node [style=none] (36) at (6.5, 1) {};
		\node [style=none] (37) at (6.5, 7.5) {};
		\node [style=none] (38) at (8.5, 1) {};
		\node [style=none] (39) at (8.5, 7.5) {};
		\node [style=none] (40) at (0, 2) {};
		\node [style=none] (41) at (10, 2) {};
		\node [style=none] (42) at (0, 3.5) {};
		\node [style=none] (43) at (10, 3.5) {};
		\node [style=none] (44) at (0, 4.5) {};
		\node [style=none] (45) at (10, 4.5) {};
		\node [style=none] (46) at (0, 5.5) {};
		\node [style=none] (47) at (10, 5.5) {};
		\node [style=none] (48) at (0, 6.5) {};
		\node [style=none] (49) at (10, 6.5) {};
		\node [style=selected, minimum size=6pt, inner sep=0pt] (111) at (3.5, 3.5) {};
		\node [style=selected, minimum size=6pt, inner sep=0pt] (112) at (5, 5.5) {};
		\node [style=none] (50) at (2.5, 2.5) {};
		\node [style=none] (51) at (7.5, 2.5) {};
		\node [style=none] (52) at (7.5, 6) {};
		\node [style=none] (53) at (2.5, 6) {};
		\node [style=none] (60) at (1.5, 2) {};
		\node [style=none] (61) at (8.5, 2) {};
		\node [style=none] (63) at (1.5, 6.5) {};
		\node [style=none] (70) at (3.5, 3.5) {};
		\node [style=none] (71) at (6.5, 3.5) {};
		\node [style=none] (72) at (6.5, 5.5) {};
		\node [style=none] (73) at (3.5, 5.5) {};
		\node [style=none] (80) at (5, 4.25) {$A^*(v)$};
		\node [style=none] (100) at (5, 0) {Axis $i$};
		\node [style=none] (101) at (-1.25, 4) {Axis $j$};
		\node [style=none] (90) at (11.5, 6.5) {};
		\node [style=none] (91) at (12.25, 6.5) {};
		\node [style=none] (94) at (11.5, 4.5) {};
		\node [style=none] (95) at (12.25, 4.5) {};
		\node [style=selected] (96) at (11.625, 3.75) {};
		\node [style=none] (130) at (13.5, 6.5) {$\hat{A}(v)$};
		\node [style=none] (131) at (13.5, 5.5) {$A^*(v)$};
		\node [style=none] (132) at (13.5, 4.5) {$\check{A}(v)$};
		\node [style=none] (133) at (13.5, 3.75) {$P$};
		\node [style=none] (134) at (11.5, 5.75) {};
		\node [style=none] (135) at (12, 5.75) {};
		\node [style=none] (136) at (12, 5.25) {};
		\node [style=none] (137) at (11.5, 5.25) {};
		\node [style=diamond, scale=1.4] (138) at (8.5, 6.5) {};
		\node [style=diamond, scale=1.4] (139) at (6.5, 2) {};
		\node [style=diamond, scale=1.4] (140) at (1.5, 4.5) {};
		\node [style=diamond] (141) at (12.25, 3.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=normal] (0.center) to (1.center);
		\draw [style=normal] (1.center) to (2.center);
		\draw [style=normal] (2.center) to (3.center);
		\draw [style=normal] (3.center) to (0.center);
		\draw [style=dotted] (30.center) to (31.center);
		\draw [style=dotted] (32.center) to (33.center);
		\draw [style=dotted] (34.center) to (35.center);
		\draw [style=dotted] (36.center) to (37.center);
		\draw [style=dotted] (38.center) to (39.center);
		\draw [style=dotted] (40.center) to (41.center);
		\draw [style=dotted] (42.center) to (43.center);
		\draw [style=dotted] (44.center) to (45.center);
		\draw [style=dotted] (46.center) to (47.center);
		\draw [style=dotted] (48.center) to (49.center);
		\draw [style=filled] (50.center)
			 to (51.center)
			 to (52.center)
			 to (53.center)
			 to cycle;
		\draw [style=normal] (50.center) to (51.center);
		\draw [style=normal] (51.center) to (52.center);
		\draw [style=normal] (52.center) to (53.center);
		\draw [style=normal] (53.center) to (50.center);
		\draw [style=outerbox, very thick] (60.center) to (61.center);
		\draw [style=outerbox, very thick] (63.center) to (60.center);
		\draw [style=innerbox, very thick] (70.center) to (71.center);
		\draw [style=innerbox, very thick] (71.center) to (72.center);
		\draw [style=innerbox, very thick] (72.center) to (73.center);
		\draw [style=innerbox, very thick] (73.center) to (70.center);
		\draw [style=outerbox, very thick] (90.center) to (91.center);
		\draw [style=innerbox, very thick] (94.center) to (95.center);
		\draw [style=filled] (134.center)
			 to (135.center)
			 to (136.center)
			 to (137.center)
			 to cycle;
		\draw [style=normal] (134.center)
			 to (135.center)
			 to (136.center)
			 to (137.center)
			 to cycle;
		\draw [style=outerbox, very thick] (61.center) to (138);
		\draw [style=outerbox, very thick] (138) to (63.center);
	\end{pgfonlayer}
\end{tikzpicture}

